Non-Detection of HC$_{11}$N toward TMC-1: Constraining the Chemistry of Large Carbon-Chain Molecules

Bell et al. (1997) reported the first detection of the cyanopolyyne HC$_{11}$N toward the cold dark cloud TMC-1; no subsequent detections have been reported toward any source. Additional observations of cyanopolyynes and other carbon-chain molecules toward TMC-1 have shown a log-linear trend between molecule size and column density, and in an effort to further explore the underlying chemical processes driving this trend, we have analyzed GBT observations of HC$_9$N and HC$_{11}$N toward TMC-1. Although we find an HC$_9$N column density consistent with previous values, HC$_{11}$N is not detected and we derive an upper limit column density significantly below that reported in Bell et al. Using a state-of-the-art chemical model, we have investigated possible explanations of non-linearity in the column density trend. Despite updating the chemical model to better account for ion-dipole interactions, we are not able to explain the non-detection of HC$_{11}$N, and we interpret this as evidence of previously unknown carbon-chain chemistry. We propose that cyclization reactions may be responsible for the depleted HC$_{11}$N abundance, and that products of these cyclization reactions should be investigated as candidate interstellar molecules.

==> tab2.txt <==
*********************
Gas-Phase Reactions
*********************

HC11N      Photon                 C11HN+     e-                                            2.000e-10  0.000e+00  2.500e+00 2.00e+00 0.00e+00 logn  3  -9999   9999  2  6993 1  1
CN         C10H2                  H          HC11N                                         2.720e-10 -5.200e-01  1.900e+01 2.00e+00 0.00e+00 logn  4     10    300  3  6994 1  1
HC11N      H+                     H          C11HN+                                        4.860e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  6995 1  1
HC11N      H3+                    H2         C11H2N+                                       2.676e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  6996 1  1
HC11N      HCO+                   CO         C11H2N+                                       1.700e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7000 1  1
HC11N      He+                    He         CN         C10H+                              2.310e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7001 1  1
C11H2N+    C-                     C          H          HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7002 1  1
C11H2N+    H-                     H          H          HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7003 1  1
C11H2N+    O-                     H          O          HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7004 1  1
C11H2N+    S-                     H          S          HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7005 1  1
C11H2N+    CN-                    H          CN         HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7006 1  1
C11H2N+    OH-                    H          OH         HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7007 1  1
C11H2N+    C4H-                   H          C4H        HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7008 1  1
C11H2N+    C5-                    H          C5         HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7009 1  1
C11H2N+    C5H-                   H          C5H        HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7010 1  1
C11H2N+    C6-                    H          C6         HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7011 1  1
C11H2N+    C6H-                   H          C6H        HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7012 1  1
C11H2N+    C7-                    H          C7         HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7013 1  1
C11H2N+    C7H-                   H          C7H        HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7014 1  1
C11H2N+    C8-                    H          C8         HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7015 1  1
C11H2N+    C10H-                  H          C10H       HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7016 1  1
C11H2N+    C9-                    H          C9         HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7017 1  1
C11H2N+    C10-                   H          C10        HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7019 1  1
C11H2N+    C3N-                   H          C3N        HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7021 1  1
C11H2N+    e-                     H          HC11N                                         1.000e-06 -1.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  8     10    300  3  7025 1  1
C11H3N+    e-                     H2         HC11N                                         1.000e-06 -3.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  8     10    300  3  7026 1  1
H2         C11HN+                 H          C11H2N+                                       5.000e-12  0.000e+00  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7030 1  1
C11N       H3+                    H2         C11HN+                                        1.910e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7031 1  1
C11N       HCO+                   CO         C11HN+                                        6.700e-09 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7032 1  1
C11HN+     e-                     CN         C10H                                          1.000e-06 -3.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  8     10    300  3  7033 1  1
C11HN+     e-                     H          C11N                                          1.000e-06 -3.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  8     10    300  3  7034 1  1
C11H2N+    C9H-                   H          C9H        HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7036 1  1
C11H2N+    C10H-                  H          C10H       HC11N                              7.510e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7037 1  1
C11H2N+    e-                     HNC        C10H                                          6.670e-07 -1.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  8     10   1000  3  7038 1  1
C11H2N+    e-                     H2         C11N                                          3.390e-06 -1.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  8     10    300  3  7039 1  1
C          C10H4N+                H          C11H3N+                                       1.000e-09  0.000e+00  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7040 1  1
HC7N       C4H2+                  C11H3N+    Photon                                        2.000e-12 -2.500e+00  0.000e+00 1.00e+01 0.00e+00 logn  6     10    300  3  7043 1  1
C11H3N+    e-                     H          H2         C11N                               1.000e-06 -3.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  8     10    300  3  7044 1  1
C11N       CRP                    CN         C10                                           1.750e+03  0.000e+00  0.000e+00 1.50e+00 0.00e+00 logn  2  -9999   9999  1  7045 1  1
C11N       Photon                 CN         C10                                           1.000e-09  0.000e+00  1.700e+00 2.00e+00 0.00e+00 logn  3  -9999   9999  2  7047 1  1
O          C11N                   CO         C10N                                          7.000e-11  1.700e-01  0.000e+00 3.00e+00 0.00e+00 logn  4     10    300  3  7048 1  2
C          C11N                   C3         C9N                                           1.200e-10  0.000e+00  0.000e+00 3.00e+00 0.00e+00 logn  4     10    300  3  7049 1  2
C          C11N                   CN         C11                                           1.200e-10  0.000e+00  0.000e+00 3.00e+00 0.00e+00 logn  4     10    300  3  7050 1  2
N          C11N                   CN         C10N                                          9.000e-11  1.700e-01  0.000e+00 3.00e+00 0.00e+00 logn  4     10    300  3  7052 1  2
C11N       He+                    He         CN         C10+                               1.680e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7053 1  1
CH3C9N     H3+                    H2         C10H4N+                                       1.250e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7059 1  1
CH3C9N     HCO+                   CO         C10H4N+                                       4.440e-09 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7060 1  1
HC9N       CH3+                   C10H4N+    Photon                                        8.600e-11 -1.400e+00  0.000e+00 1.00e+01 0.00e+00 logn  6     10    300  3  7061 1  1
C10H4N+    e-                     CH3        HC9N                                          1.000e-06 -3.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  8     10    300  3  7062 1  1
C10H4N+    e-                     H          CH3C9N                                        1.000e-06 -3.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  8     10    300  3  7063 1  1
CH3C9N     CRP                    CH3        C9N                                           1.500e+03  0.000e+00  0.000e+00 1.50e+00 0.00e+00 logn  2  -9999   9999  1  7064 1  1
CH3C9N     Photon                 CH3        C9N                                           1.000e-09  0.000e+00  1.700e+00 2.00e+00 0.00e+00 logn  3  -9999   9999  2  7065 1  1
CH3C9N     H+                     HC9N       CH3+                                          2.130e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7066 1  1
CH3C9N     C+                     CN         C10H3+                                        6.640e-09 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7067 1  1
CH3C9N     He+                    He         C9N        CH3+                               1.086e-08 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7068 1  1
CH         HC9N                   H          HC10N                                         3.450e-10 -5.500e-01  2.960e+01 2.00e+00 0.00e+00 logn  4     10    300  3  7069 1  1
CN         HC9N                   H          NC10N                                         2.700e-10 -5.200e-01  1.900e+01 2.00e+00 0.00e+00 logn  4     10    300  3  7070 1  1
CCH        HC9N                   H          HC11N                                         1.060e-10 -2.500e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7072 1  1
N          C9H2                   H          HC9N                                          1.000e-13  0.000e+00  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7073 1  1
C2H2       C9N                    CCH        HC9N                                          2.190e-10  0.000e+00  0.000e+00 2.00e+00 0.00e+00 logn  4     10    800  3  7078 1  1
HC9N       C2H2+                  C11H3N+    Photon                                        2.000e-12 -2.500e+00  0.000e+00 1.00e+01 0.00e+00 logn  6     10    300  3  7080 1  1
HC10N      CRP                    CH         CN         C8                                 2.000e+03  0.000e+00  0.000e+00 2.00e+00 0.00e+00 logn  2  -9999   9999  1  7082 1  1
HC10N      Photon                 CH         CN         C8                                 2.000e-11  0.000e+00  1.700e+00 2.00e+00 0.00e+00 logn  3  -9999   9999  2  7083 1  1
HC10N      He+                    He         CN         C9H+                               7.000e-09 -5.000e-01  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7084 1  1
H          HC10N                  CH2        C9N                                           1.480e-10  0.000e+00  3.590e+03 2.00e+00 0.00e+00 logn  4     10    800  3  7085 1  1
C          HC10N                  CCH        C9N                                           3.000e-11  0.000e+00  0.000e+00 2.00e+00 0.00e+00 logn  4     10    800  3  7086 1  1
NC10N      CRP                    CN         CN         C8                                 2.000e+03  0.000e+00  0.000e+00 2.00e+00 0.00e+00 logn  2  -9999   9999  1  7087 1  1
NC10N      Photon                 CN         CN         C8                                 2.000e-11  0.000e+00  1.700e+00 2.00e+00 0.00e+00 logn  3  -9999   9999  2  7088 1  1
NC10N      He+                    He         CN         C8         CN+                     1.050e-09  0.000e+00  0.000e+00 1.50e+00 0.00e+00 logn  4     10    300  3  7089 1  1
N          C9H5+                  H2         C9H3N+                                        1.000e-10  0.000e+00  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7101 1  1
N          C8H5+                  H          C8H4N+                                        1.000e-10  0.000e+00  0.000e+00 2.00e+00 0.00e+00 logn  4     10    300  3  7105 1  1

******************
Grain Reactions
******************

JH         JC11N                  HC11N                                                    1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 14  -9999   9999  0  9417 1  1
JHC11N                            HC11N                                                    1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 15  -9999   9999  0  9419 1  1
JHC11N                            HC11N                                                    1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 16  -9999   9999  0  9420 1  1
HC11N                             JHC11N                                                   1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 99  -9999   9999  0  9421 1  1
JHC11N                            HC11N                                                    1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 66  -9999   9999  0  9422 1  1
JHC11N                            HC11N                                                    1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 67  -9999   9999  0  9423 1  1
JN         JC11                   C11N                                                     1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 14  -9999   9999  0  9424 1  1
JC11N                             C11N                                                     1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 15  -9999   9999  0  9425 1  1
JC11N                             C11N                                                     1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 16  -9999   9999  0  9426 1  1
C11N                              JC11N                                                    1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 99  -9999   9999  0  9427 1  1
JC11N                             C11N                                                     1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 66  -9999   9999  0  9428 1  1
JC11N                             C11N                                                     1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 67  -9999   9999  0  9429 1  1
JCH3       JC9N                   CH3C9N                                                   1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 14  -9999   9999  0  9430 1  1
JCH3C9N                           CH3C9N                                                   1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 15  -9999   9999  0  9431 1  1
JCH3C9N                           CH3C9N                                                   1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 16  -9999   9999  0  9432 1  1
CH3C9N                            JCH3C9N                                                  1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 99  -9999   9999  0  9433 1  1
JCH3C9N                           CH3C9N                                                   1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 66  -9999   9999  0  9434 1  1
JCH3C9N                           CH3C9N                                                   1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 67  -9999   9999  0  9435 1  1
HC10N                             JHC10N                                                   1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 99  -9999   9999  0  9436 1  1
JHC10N                            HC10N                                                    1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 15  -9999   9999  0  9437 1  1
JHC10N                            HC10N                                                    1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 16  -9999   9999  0  9438 1  1
JHC10N                            HC10N                                                    1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 66  -9999   9999  0  9439 1  1
JHC10N                            HC10N                                                    1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 67  -9999   9999  0  9440 1  1
NC10N                             JNC10N                                                   1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 99  -9999   9999  0  9441 1  1
JNC10N                            NC10N                                                    1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 15  -9999   9999  0  9442 1  1
JNC10N                            NC10N                                                    1.000e+00  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 16  -9999   9999  0  9443 1  1
JNC10N                            NC10N                                                    1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 66  -9999   9999  0  9444 1  1
JNC10N                            NC10N                                                    1.000E-03  0.000e+00  0.000e+00 0.00e+00 0.00e+00   NA 67  -9999   9999  0  9445 1  1


==> tab2_README.txt <==

!!!!!!!!!!!!!!!!!!  FORMAT OF NETWORK !!!!!!!!!!!!!!!!!!!!!!!!!!!!

Format : 3(a10 1x) 1x 5(a10 1x) 1x 3(e10.3 1x) i5 1x i5 1x a4 1x i2 1x i6 1x i6 1x i2 1x i5 1x i2 1x i1

Reactants   Products  alpha  beta  gamma  F g Type_of_uncertainty   itype    Trange   Formula    Number     Number_of_(alpha, beta, gamma)   Confidence

!!!!!!!!!!!!!!!!! NOTES !!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!

alpha, beta, gamma are the parameters to compute the rate coefficients. The formula and units depend on the type of reaction. (See http:// kida.obs.u-bordeaux1.fr/help)

F is the uncertainty factor on the rate coefficient (See http://kida.obs.u-bordeaux1.fr/help)

g is the temperature dependence of this uncertainty factor (See http://kida.obs.u-bordeaux1.fr/help)

Type of uncertainty : lognormal (logn) , normal (norm) , loguniform (logu) , uniform (unif)

Itype is the type of reaction :

Trange is the range of temperatures the rate coefficient is valid. When no information is available, default values are used: -9999,9999.

Formula is a number that refers to the formula needed to compute the rate coefficient of the reaction. 
  1: Cosmic-ray ionization (direct and undirect)
  2: Photo-dissociation (Draine)
  3: Kooij 
  4: ionpol1 (ion-polar neutral formula #1)
  5: ionpol2 (ion-polar neutral formula #2)
  6: Troe fall-off

  NB: Correspondances of the names to the mathematical expression can be found at this address: http://kida.obs.u-bordeaux1.fr/help
  NB: For photorates, the type of the UV field is contained in the name of the formula. For example, Draine means standard interstellar radiation field cf Draine (1978, ApJS, 36,595 ). 

Number is the number of the reaction in the downloaded network.

Number of (alpha, beta, gamma) is the number of (alpha, beta, gamma) in the downloaded network when several values are present in KIDA. 
  When a user selects a range of temperature and that several rate coefficients in KIDA can be in agreement with his search, all data will be included in the network. 
  We then expect the user to choose one of the values. If the reactions are particularly important, we advise the user to contact KIDA to get advises. 
  These reactions that are present more than once in the network are listed below.\

Confidence is a value corresponding to the recommendation given by experts in KIDA. 
  0 means that the value is not recommended. 
  1 means that there is no recommendation (experts have not looked at the data). 
  2 means that the value has been validated by experts over the Trange
  3 means that it is the recommended value over Trange.

See Wakelam et al. (2015, Astrophysical Journal and Supplement Series for details)

